NLO production of W' bosons at hadron colliders using the MC@NLO and POWHEG methods

We present a next-to-leading order (NLO) treatment of the production of a new charged heavy vector boson, generically called W', at hadron colliders via the Drell-Yan process. We fully consider the interference effects with the Standard Model W boson and allow for arbitrary chiral couplings to quarks and leptons. We present results at both leading order (LO) and NLO in QCD using the MC@NLO/Herwig++ and POWHEG methods. We derive theoretical observation curves on the mass-width plane for both the LO and NLO cases at different collider luminosities. The event generator used, Wpnlo, is fully customisable and publicly available.

==> feynqq.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{feynqq.pstex}%
\end{picture}%
\setlength{\unitlength}{2644sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4563,2397)(2527,-4342)
\put(4501,-2761){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$W_i$}%
}}}}
\put(3001,-2161){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$q(p,s)$}%
}}}}
\put(3001,-4261){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\bar{q'}(p',s')$}%
}}}}
\put(5701,-2161){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$f(k,r)$}%
}}}}
\put(5401,-4261){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$f'(k',r')$}%
}}}}
\end{picture}%

